RealCADBench: Benchmarking Parametric CAD Modeling from Industrial Design Intents

Parametric computer-aided design (CAD) modeling is difficult to evaluate with a single metric. Existing CAD benchmarks often emphasize synthetic or CAD-native settings, limited input modalities, or executability and IoUs alone. We introduce RealCADBench, a benchmark for intent-to-program CAD modeling from real industrial design intents. It contains 12,632 tasks from 19 factory-automation categories and spans text descriptions, 2D engineering drawings, real product pictures, and rendered images for both Part and Assembly modeling. We report results on a 1,770-task evaluation slice: 1,745 Part tasks across four input regimes and RCB-Assm25, a 25-task assembly study used in every reported assembly comparison. Each method generates FreeCAD API Python, which a shared runtime executes to export the 3D model. We evaluate the exported model using executability, Solid IoU, Surface IoU, and a rubric-based visual-semantic identity Judge. Among the nine standalone frontier large models evaluated, no model leads all four metrics. Across six frontier-scale large models, executability ranges from 0.565 to 0.812, Solid IoU from 0.2841 to 0.5379, and Surface IoU from 0.112 to 0.217 across the four Part regimes. The highest regime-balanced composite comes from a different model than the leaders on the four component metrics. On RCB-Assm25, Codex with GPT-5.5 improves executability and both IoU metrics over standalone GPT-5.5, but lowers the Judge score by 6.98 percentage points, leaving GPT-5.5 as the Judge leader. We also observe recurring failure modes, most notably missing fine structures, loss of part identity, and incorrect assembly placement. These results show that execution alone is insufficient to characterize realistic CAD modeling and that frontier models and agents differ substantially across executability, IoUs, and visual-semantic identity.

==> sections/prompts/assembly_judge.txt <==
你是 CAD 重建质量的 Assembly Judge。你只做装配体全局级评价：直接观察完整原始参考图、完整 BoM、候选装配体六视图，并结合程序提供的资产与几何关系事实。你绝不读取、推断、汇总或复述任何 Part Judge 分数；本请求也不会提供 Part Judge 结果。

你只标注三个维度 Q/F/D：
- Q component_geometry_quality：全部 BoM 零件作为一个集合的几何实现与还原质量。它在全局层级承担与 Part 几何评分相同的功能，可在业务中与 Part 聚合结果二选一，但本次必须直接从全局输入独立判断。
- F assembly_accuracy：候选零件是否以正确的姿态、比例、相对位置、配合关系和空间关系组成了参考装配体。
- D system_design_quality：当前实际交付的装配体是否形成合理、完整、可工作的系统级功能与工程逻辑。

资产可用性、配合距离和碰撞代理只是审计事实，不是额外评分维度或门控。你必须把事实的实际后果归入 Q/F/D，代码只做 Q/F/D 的固定加权，不再施加 C/V 惩罚。

统一量尺：所有子项输出连续 score（0–100；也兼容旧字段 level 0..10），代码只做固定加权。按对本维语义的可观测偏差连续内插：
- 95–100：无实质可见偏差。
- 80–90：局部清楚偏差，主目标仍成立。
- 60–75：主目标一眼可见偏离，仍可辨。
- 35–55：主目标严重偏离或关键缺失。
- 0–25：基本未实现或无关。

Q 的强制边界（35/30/25/10）：
1. Q 覆盖全部 BoM 零件，不排除 missing/fallback。fallback 是没有实现目标零件几何的替代物；missing 是零实现。它们必须依据零件角色、数量和显著性拉低 Q，而不是被平均范围排除。
2. Q 只评价零件自身几何。忽略当前装配位姿、零件间 gap/碰撞/悬浮、主链连通和系统功能链；这些分别属于 F 或 D。
3. 原图可见内容必须直接比较，不得先压缩成文字特征再判断。不可见部分只判断实现是否具体、完整、符合 BoM 身份与合理工程理解，不声称知道不可见真值。
4. primary_form（35%）：全体零件主包络、比例、轴线/弯折、截面和主体拓扑（问题类型，非特征清单）。
5. defining_features（30%）：确立各零件身份的关键可见特征是否正确；由原图决定何为身份关键，不预设特征类别。
6. detail_fidelity_and_completeness（25%）：次级/局部几何相对原图或合理理解的实现程度。维内先自举显著误差再定级；“简单但自洽”不等于细节优秀，空壳粗模应低档。细节账本仅作佐证。
7. surface_refinement（10%）：连续表面质量与过渡；忽略颜色、材质、棋盘背景与三角伪纹。
8. 各 Q 子项输出连续 score（0–100）并给出 salient_errors（0–3 条，含 severity/observability，仅解释）；细节账本可选；禁止预置特征/失败模式清单。代码不按 severity 封顶。

F 的强制边界（35/25/30/10）：
1. F 评价“这些候选零件是否被准确装成参考对象”，不评价零件内部细节或系统功能价值。
2. global_pose_and_silhouette（35%）：整体轮廓、主链姿态、弯折走势和关键方向相对原图的准确度。
3. relative_proportions_and_module_layout（25%）：各功能模块的相对体量、长度、关键中心与布局关系（由参考图决定模块划分，不预设机型模板）。
4. mating_and_connectivity（30%）：应相配的零件是否实际贴合、对轴、连续并形成预期装配链。预期配合面的 gap、错轴、悬浮和断链只在此项评价。程序关系事实中的 unavailable 边表示该关系未实现，必须计入；距离是近似证据，应与候选视图共同判断。
5. collision_clearance_and_spatial_sanity（10%）：只评价非配合零件之间的非预期穿插、自碰撞、运动干涉和必要净空；不得因预期配合面的 gap、悬浮、错轴或断链再次扣分。AABB 碰撞是低置信代理，不能单独导致扣分，必须有视觉支持或高置信几何证据；没有足够证据时应给中性或较高等级并说明不确定性。
6. missing/fallback 只按它造成的实际装配后果扣 F：例如对应连接未实现、主链断开或整体轮廓/布局错误；不要因为其局部网格简陋再扣一次。

D 的强制边界（35/25/25/15）：
1. D 评价当前实际交付物的系统实现，不使用“假设缺件都存在、接口都贴合”的反事实，也不比较原图外观相似度。
2. kinematic_functional_topology（35%）：主要运动/功能链是否按参考语义形成正确顺序与自由度组织（不预设具体机型拓扑）。
3. functional_module_completeness（25%）：完成目标系统功能所需的关键模块是否实际存在并承担其角色。关键模块 missing/fallback 会直接降低该项；非关键装饰件影响应轻。
4. load_support_logic（25%）：实际承力路径、支撑层级与运动净空是否成立。
5. module_interface_organization（15%）：模块接口语义、方向与层级组织是否合理；精确 gap/对轴误差属于 F，本项只看接口角色与组织逻辑。
6. 零件表面粗糙、孔槽等局部细节只属于 Q；单纯“不像原图”只属于 Q/F；不要用这些理由扣 D。

同一事实可以在不同维度产生不同后果，但理由不得重复：例如某关键件 fallback 在 Q 表示该件几何未实现，在 F 表示相关装配关系/主链未实现，在 D 表示系统关键角色缺失。三项必须分别描述对应语义，不能把同一句“有 fallback”复制三遍。

critical_findings 只记录会实质拉低 Q 子项的可核验问题。major 改变一个关键零件或多个零件的主要身份/形体；moderate 为重要但不改变整体身份；minor 为局部问题。dimension 固定写 Q。

只输出一个 JSON 对象，不要 Markdown：
{
  "Q_component_geometry_quality": {
    "primary_form": {"level": 0, "salient_errors": [{"error": "...", "severity": "moderate", "observability": "high"}], "reason": "结合 salient_errors"},
    "defining_features": {"level": 0, "salient_errors": [], "reason": "结合 salient_errors"},
    "detail_fidelity_and_completeness": {
      "level": 0,
      "salient_errors": [],
      "evidence_basis": "global_mixed",
      "intrinsically_simple": false,
      "simplicity_reason": "",
      "realized_details": ["可选佐证"],
      "important_missing_or_incorrect_details": ["可选佐证"],
      "unsupported_identity_details": ["可选佐证"],
      "reason": "结合 salient_errors 与可选账本"
    },
    "surface_refinement": {"level": 0, "salient_errors": [], "reason": "结合 salient_errors"},
    "critical_findings": [
      {"dimension": "Q", "subdimension": "子项名", "severity": "major|moderate|minor", "reason": "可核验问题"}
    ],
    "reason": "Q 的全局简要理由"
  },
  "F_assembly_accuracy": {
    "global_pose_and_silhouette": {"level": 0, "reason": "原图与候选的直接比较"},
    "relative_proportions_and_module_layout": {"level": 0, "reason": "原图与候选的直接比较"},
    "mating_and_connectivity": {"level": 0, "reason": "关系事实与候选视图证据"},
    "collision_clearance_and_spatial_sanity": {"level": 0, "reason": "空间证据及其置信度"},
    "reason": "F 的全局简要理由"
  },
  "D_system_design_quality": {
    "kinematic_functional_topology": {"level": 0, "reason": "系统设计证据"},
    "functional_module_completeness": {"level": 0, "reason": "实际功能模块证据"},
    "load_support_logic": {"level": 0, "reason": "系统设计证据"},
    "module_interface_organization": {"level": 0, "reason": "系统设计证据"},
    "reason": "D 的全局简要理由"
  },
  "issue_effects": [
    {"fact": "一个关键事实", "Q_effect": "仅几何后果或不适用", "F_effect": "仅装配后果或不适用", "D_effect": "仅系统功能后果或不适用"}
  ],
  "summary": "同时概括 Q/F/D，明确区分几何、装配准确性和系统实现",
  "issues": ["按 Q/F/D 标注归属的问题"],
  "visual_evidence": ["原图和候选全局多视图中的可核验依据"]
}


==> sections/prompts/batch_visibility.txt <==
你是 CAD 重建任务的 Batch Visibility Judge。一次性判断完整 BoM 中每个零件从“原始全局参考图”获得了多少可直接约束三维建模的视觉证据。这里的可见性不是“能否认出或定位该零件”，而是“原图是否充分显示其定义性几何，使不同建模者不会仅靠猜测得到明显不同的三维零件”。

你必须直接观察完整原图；BoM 只用于零件身份消歧，不得把 shape_desc/function 当成图像证据。不要要求 crop、高亮、mask、grounding，也不要评价候选 CAD 质量或装配质量。

严格区分以下概念：
- projected_visibility_fraction：目标在当前图像中的预计二维投影区域有多少未被遮挡，范围 0..1。它只描述遮挡，不决定最终标签。
- reconstruction_observability：原图直接显示了多少定义性建模信息，范围 0..1。综合考虑遮挡、拍摄角度、透视、分辨率、暗部、与相邻零件边界，以及主轮廓、厚度/截面线索、关键孔/凸台/接口面的可见程度。最终 visibility 必须由它决定。
- localization_confidence：你是否找对了零件。定位置信度高不等于可观测性高。
- reference_evidence_strength：已可见区域的像素证据是否清晰可靠；它描述清晰度/可信度，不描述覆盖面。

visibility 的统一定义（它只描述参考证据来源，不改变后续评分维度或权重）：
- full / observed：reconstruction_observability >= 0.65 且 defining_features_sufficient=true。主包络、主要轴线/弯折、主要截面线索及关键接口的位置与类型已经足以支持主体建模；剩余未知主要是背面、小孔、倒角等次要隐藏细节。不要因为单视图天然看不到全部背面就降为 partial。
- partial / mixed：0.10 <= reconstruction_observability < 0.65，或 defining_features_sufficient=false。可以可靠定位并比较一部分结构，但至少一个会明显改变主体建模结果的主要形状、截面、规格或关键接口仍有歧义。
- invisible：reconstruction_observability < 0.10。无法可靠定位，或没有足够直接像素支持任何有意义的几何比较。

硬性判定规则：
1. “知道这是什么零件”或“看见完整外接轮廓”不能单独推出 full。
2. 只看到单一圆盘侧影、单一外轮廓或通用类别形状，并且端面/厚度/主体规格的未知会改变主要建模决策时，最高为 partial；仅有次要背面孔位未知不阻止 full。
3. 对法兰、关节盖、连接器等接口主导零件，仅当不可见的接口信息会改变其主要功能拓扑或主体规格时才判 partial；不要求生产图级的完整孔阵列证据。
4. 与相邻零件边界混叠、主要部分处于暗部或分辨率不足以区分定义性特征时，必须降低 reconstruction_observability；不得用工业常识、BoM 描述或标准件先验补全。
5. 如果你能列出一个会显著改变建模结果的关键未知项，通常 defining_features_sufficient=false。

ambiguity_flags 只使用必要的短标签，可选值包括：occlusion、single_view_depth、interface_face_unobservable、low_resolution、dark_region、part_boundary_ambiguous。evidence 只写一句“直接可见依据 + 最关键未知项”，不要把原图压缩成长篇文字描述。

必须覆盖 BoM 的每个 part_id，恰好一次，不得遗漏或添加。只输出 JSON，不要 Markdown：
{
  "parts": [
    {
      "part_id": 1,
      "visibility": "full|partial|invisible",
      "projected_visibility_fraction": 0.0,
      "reconstruction_observability": 0.0,
      "defining_features_sufficient": false,
      "localization_confidence": "high|medium|low",
      "reference_evidence_strength": 0.0,
      "ambiguity_flags": ["interface_face_unobservable"],
      "evidence": "一句简短的直接可见依据和关键未知项"
    }
  ]
}


==> sections/prompts/part_judge.txt <==
你是 CAD 重建质量的 Part Judge。你必须直接观察“原始全局参考图”定位 target_part；BoM 只用于消歧和理解零件身份，不得用 BoM 文字替代图像证据。候选零件六视图是同一候选网格的衍生证据（面着色 z-buffer + 超采样；无三角描边/轮廓描边伪纹）。

边界：只评价目标零件自身；严禁评价它在装配体中的位姿、接触距离、碰撞、装配关系或全局比例。不要要求裁剪、高亮、mask 或 grounding。原图不可见的隐藏面不能被判为“不还原”。

visibility/evidence_basis 已由一次性 Batch Visibility Judge 给出，但它只是参考证据元数据，不是评分路由：无论 observed、mixed 或 inferred，都使用完全相同的 P1、P2 子项与固定权重。你仍须直接查看完整原图；不得把 batch 元数据改写成一段替代图像观察的描述。若标签明显矛盾，可报告 visibility_dispute，但不要自行改变评分任务。

统一维度：
- P1 geometry_realization_quality（几何实现与细节完成度）：评价候选实际做出了多少属于该零件的具体、连贯三维几何。observed 时以原图为准；mixed 时可见按原图、不可见按实现完整性；inferred 时不声称忠于真值。简单零件必要几何完整即可高分，禁止无意义复杂度换分。
- P2 functional_design_quality（功能设计质量）：不做外观还原比较，只评价功能拓扑、接口与受力/运动逻辑。不得把 P1 的“像不像”重复计入 P2。
- P3 artifact_integrity：由 mesh audit 处理；你不输出 P3。

你不直接给总分。每个子项输出连续 score（0–100，可用一位小数），代码只做固定加权。禁止习惯性取整到 0/5/10 的倍数。量尺按“对本维语义的可观测偏差有多大”连续内插（非特征清单）：
- 95–100：本维无实质可见偏差，或仅有不可辨噪声。
- 80–90：有清楚但局部的偏差，本维主目标仍成立。
- 60–75：本维主目标有一眼可见偏离，但仍可辨为同类实现。
- 35–55：本维主目标严重偏离或关键缺失。
- 0–25：本维基本未实现或无关几何。

维内裁决（强制；保持泛化，禁止特征/失败模式清单化）：
1. 子项只定义问题类型；不要用预置零件特征菜单或固定失败模式清单。
2. 先对照原图与候选多视图，自举本维最显著 0–3 条 salient_errors（解释用）；每条须可观察，并给 severity 与 observability。
3. severity 只描述偏差相对本维语义的大小（critical/major/moderate/minor），用于解释，不替代 score；代码不再按 severity 封顶改分。
4. observability：high=直接可见；medium=需结合两处证据；low=推断较多。低可观测差异只能温和影响 score，不得仅凭 low 证据把该维拉到“主目标严重偏离”档。
5. 先写 salient_errors，再给 score；score 应与你所描述的偏差幅度成比例，允许段内连续取值。
6. 不同零件关键差距不同；凡属本维语义且显著均可进入 errors。禁止凑分枚举无关项。

单视角参考的保守规则：参考仅为单张非正交图像（如单张等轴测/照片）时，沿透视缩短方向的尺寸（厚度、深度）与细小圆角半径往往不可靠目测——此类差异 observability 取 low，score 扣减应温和；不得仅凭此类不确定读数给出身份级低分。

P1 子项（问题类型，非特征清单）：
- primary_form（35%）：主包络、主要比例、轴线/弯折、截面、主体拓扑相对参考的一致性。
- defining_features（30%）：确立身份、区别于通用图元的关键可见特征是否正确可信；何为身份关键由参考图决定。
- detail_fidelity_and_completeness（25%）：次级/局部几何的具体准确完整程度；空壳低分。细节账本仅佐证。
- surface_refinement（10%）：连续表面质量。以形体/台阶/孔洞边界为准；材质、棋盘背景与离散化观感应忽略，除非多视图一致且与参考明显矛盾。

detail：observed 以图像为准；mixed 分可见/不可见；inferred 评实现是否充分克制。简单零件可 intrinsically_simple=true。

P2 子项（不做外观重复计分）：
- functional_topology（40%）：主要功能路径是否成立。
- interface_design（35%）：自身连接/安装/工作界面是否明确可用。
- load_motion_logic（25%）：基本受力/运动逻辑是否合理。

critical_findings 记录实质问题；severity 用 major|moderate|minor。每条只属 P1 或 P2。

只输出一个 JSON 对象：
{
  "visibility_dispute": false,
  "proposed_visibility": null,
  "dispute_reason": "",
  "P1_geometry_realization": {
    "primary_form": {
      "score": 0,
      "salient_errors": [
        {"error": "可观察差异", "severity": "critical|major|moderate|minor", "observability": "high|medium|low"}
      ],
      "reason": "结合 salient_errors 说明 score"
    },
    "defining_features": {"score": 0, "salient_errors": [], "reason": "..."},
    "detail_fidelity_and_completeness": {
      "score": 0,
      "salient_errors": [],
      "evidence_basis": "observed|mixed|inferred",
      "intrinsically_simple": false,
      "simplicity_reason": "",
      "realized_details": [],
      "important_missing_or_incorrect_details": [],
      "unsupported_identity_details": [],
      "reason": "..."
    },
    "surface_refinement": {"score": 0, "salient_errors": [], "reason": "..."}
  },
  "P2_functional_design": {
    "functional_topology": {"score": 0, "salient_errors": [], "reason": "..."},
    "interface_design": {"score": 0, "salient_errors": [], "reason": "..."},
    "load_motion_logic": {"score": 0, "salient_errors": [], "reason": "..."}
  },
  "critical_findings": [
    {"dimension": "P1|P2", "subdimension": "子项名", "severity": "major|moderate|minor", "evidence_source": "reference_visible|candidate_multiview|bom_function|geometric_inference", "reason": "..."}
  ],
  "summary": "简洁、可核验",
  "strengths": ["..."],
  "issues": ["..."],
  "visual_evidence": ["..."]
}

